Safe Risk-averse Bayesian Optimization for Controller Tuning

Controller tuning and parameter optimization are crucial in system design to improve both the controller and underlying system performance. Bayesian optimization has been established as an efficient model-free method for controller tuning and adaptation. Standard methods, however, are not enough for high-precision systems to be robust with respect to unknown input-dependent noise and stable under safety constraints. In this work, we present a novel data-driven approach, RaGoOSE, for safe controller tuning in the presence of heteroscedastic noise, combining safe learning with risk-averse Bayesian optimization. We demonstrate the method for synthetic benchmark and compare its performance to established BO-based tuning methods. We further evaluate RaGoOSE performance on a real precision-motion system utilized in semiconductor industry applications and compare it to the built-in auto-tuning routine.

==> reviews.txt <==
Comments to Authors

Review 1

The main contribution of the paper is in proposing an
approach (i.e., RAGoOSE) that combines a safe Bayesian
optimization (i.e., GoOSE) method and a risk-averse
heteroscedastic Bayesian optimization (i.e., RAHBO)
algorithm to enable safe and risk-aware optimization.
The approach was implemented by tuning the controller
parameters of an Argus positioning system. The results of
the proposed approach were compared to those obtained using
GoOSE and constrained Bayesian optimization (CBO). The
results showed an improvement in smaller observed variance
than GoOSE and fewer constraint violations than CBO. The
paper is generally interesting. Please consider the
following comments to improve the paper's quality:
1. In the abstract the authors state that they present a
novel approach for safe controller tuning in the presence
of heteroscedastic noise. However, the presented approach
is not really novel but a straightforward combination of
previously developed methods (i.e., RAHBO and GoOSE). The
reviewer is not convinced that this approach has superior
technical advantages over the previous methods, as also
shown by the results in Section Ⅴ. The presented
approach had a bit smaller observed variance but had
obviously longer optimization time than GoOSE and CBO in
table Ⅰ, and larger constraint violations than GoOSE
in table Ⅱ. Meanwhile, the presented approach lacked
direct comparisons with RAHBO. The reviewer would like to
see more obvious advantages of the presented approach over
the state-of-the-art.
2. What is the purpose or motivation to test the presented
approach on a sinusoidal function? Is that a benchmark
problem? From the results in Fig. 3(c), the reviewer
assumes that the authors would test the parameter
sensitivity of the presented approach such as \alpha in the
RAGoOSE acquisition strategy (equation (15)). However, it
seems the results of the sinusoidal function do not benefit
the controller tuning application according to the
experimental descriptions. Moreover, the sinusoidal
function is quite different from the controller tuning
application. How can the real-world application benefit
from the assumed sinusoidal function? More explanations and
motivations need to be described for better understanding.
3. The presented approach is data-driven and potentially
designed for high-precision high-stakes systems. However,
it is usually difficult and high cost to acquire data from
such systems. Will it still be appropriate to apply the
presented approach to these systems?
4. During experiments, what is the data sampling frequency?
How much initial data are needed before optimization? What
is the control frequency? What is the time required for
each optimization iteration?
5. The presented approach contains many manually tuned
control parameters, such as \alpha in equation (15), \beta
in equation (5), uncertainty threshold parameter \epsilon,
and set the number of evaluations per iteration k. How do
authors select these parameters? What effects will these
parameters have on performance? More details about how to
choose parameters would be desired to help others
interested in applying this approach.
6. What are the kernel types utilized in the experiments?
How do authors determine the kernel hyperparameters? 
7. Fig. 4 is not cited in the main text. Explanations about
Fig. 4 in the manuscript are needed.
8. It is better to have some explainable texts in Fig. 1,
for example, which part is the linear axis, AC motor, etc.
It will help readers better understand the real-world
system.


Review 2


The paper presents a risk-averse, constrained (safe) Bayesian optimization that considers heteroscedastic noise. The proposed algorithm, RAGoOSE, builds on the authors previous works, namely integrating GoOSE, which solves the constrained Bayesian optimization problems, with RAHBO, which solves risk-averse het- eroscedastic Bayesian optimization problems. Therefore, the paper extends the results of RAHBO to the constrained case, i.e. equivalently, it extends GoOSE to the risk-averse case by considering a mean-variance objective instead of just a mean objective. 
I find the paper nice but not novel and rather an intuitive extension of the authors’ previous works and needs some improvement in the technical and non-technical sides (convergence discussions, fair literature review, reproducibility of experiments and example, results consistency with the theory, etc.). I highly recommend the authors to consider the comments below.

Strengths: 
* The paper addresses an important optimization (and adaptive control) problem: consider uncertainty in safety-critical Bayesian optimization for controller tuning.

* The paper explains the idea of the algorithm fairly well. 

* The quantitative analysis and comparisons in Table I, Table II, Fig. 3 and Fig.4 are good and appreci- ated.  Weaknesses:

* Unfortunately I couldn’t grasp much novelty as the authors claim and I see it as a direct “stitching” of previous work and no discussion whatsoever about convergence of the proposed algorithm and thus the proposed work is purely algorithmic (not so much technical issues to flag).

* The very first sentence in the abstract is almost a copy and paste (∼ 95%) from the first sentence in the authors’ work: Safe and Efficient Model-free Adaptive Control via Bayesian Optimization, Ref [10], published in ICRA 2021. 

* I think the word “safety” needs to be defined properly early in the paper (e.g. in the Introduction) as safety is defined differently among the papers cited. Some papers would refer to safety as satisfying some constraints (as the paper does), some papers would define safety as not being unstable and others would define safety as being able to handle disturbances or uncertainties and be robust.

* I find it odd that most of the reviewed work is work published by the authors (∼ 50% of the cita- tions), and other related work on constrained Bayesian optimization (e.g. Variational Bayesian op- timization methods) is not reviewed or cited. Also, the paper does not review similar work on safe risk-sensitive/averse optimization and what advantages the proposed work has. 

There are also places where some work is cited with no clear need or is an odd choice among other works (though this does not mean that specific paper should not be cited but the citation reason and location does not seem appropriate). For example, in reviewing Bayesian optimization for controller tuning in the Introduction, it is stated “It has been successfully demonstrated in controller tuning with custom unknown objectives and constraints in [7], [8].”, although there are other and older works in this subject such as D. J. Lizotte, et. al., “Automatic gait optimization with Gaussian process regression.”, M. Tesch, et. al. “Using response surfaces and expected improvement to optimize snake robot gait parameters”, A. Marco et. al. “Automatic LQR tuning based on Gaussian process global optimization” and others. In another parts of the paper, the paper often cites papers after reviewing standard results well-known in the literature. For example, “Another approach, applied to controller tuning, is to add a safety-related log-barrier in the cost, as demonstrated in [14]”. Adding a log-barrier is a very standard way to incorporate constraints in optimization and thus citing a standard paper or book at least with it is more appropriate rather than citing a work of the authors only especially that certainly done whenever a constraint is to be considered in optimization and in risk-senseitive optimization. Similarly, for equation(5)“ where beta is a parameter that ensures validity of the confidence bounds [26].”,again this is a very standard result. And another similar case, “In the standard setup, the noise is assumed to be identically distributed over the whole domain..... . This however might be restrictive in practice, leading to a sub-optimal solution [25]”.

* Some notations and equations are not properly explained. For example, ucbqt (x) in equation (7), seems to be left to the reader to figure out that is defined in a similar fashion to equation (5) with similar new parameters. Also, what is I in defining gεt in the equation after equation (8)? I had to check ref [10] for that. I think that should be explained here. Also, it seems that q needs to be Lipchitz continuous which I do not think is mentioned anywhere in the paper. 

*Some of the results of the implementation do not seem to be consistent and although the authors provide some hypothesis for some of the results, I think more appropriate investigations are needed. I would also recommend running more experiments maybe with different systems or examples to strengthen the results. A robotics example would be highly valuable especially for a venue like ICRA. 

More specifically, in the simple synthetic example, RAGoOSE showed a smaller constraint violation percentage compared to GoOSE and CBO, which should be expected as it is a main part of the proposed work being “risk-averse” but showed a much higher one in the controller tuning example compared to GoOSE. So this raises the question that, does the risk-averse have a higher unsafety rate than the risk- neutral case?! and why? (Also see the comment about the apparent bias in the way of discussing the results below.) 
* The proposed algorithm has a number of tuning parameters and the choice of those parameters are not reported in the examples, especially the risk-averse parameters, which leaves a very little room to reproduce the results. 
* In the results discussions, it seems there is a soft tone towards RAGoOSE when it is outperformed but applauded for what it outperforms. For example, “While the optimum found by GoOSE is slightly lower than that of RAGoOSE, the observed variance in the solution found by RAGoOSE is 50% smaller. The higher number of constraint violations in the RAGoOSE optimization is likely caused by the closer proximity of the RAGoOSE optimum to the edge of the safe.” Here is one would use percentages to represent the improvement of GoOSE over RAGoOSE, one would say that RAGoOSE has more than 100% constraint violation and 21% degrade in computing the minimum compared to GoOSE, because looking at 50% reduction in variance looks a lot but then the difference is 0.03 and the question then is, is this really a considerable difference? It could very much be for some application like the one considered but I that should be stated instead of using a percentile comparison in one category while using general words like lower and higher which could be vague in other categories. Similarly in the first example when discussing the results when talking about the variance and mentioning the optimization time (showing percentile reduction in noise but not mean optimization time in which RAGoOSE needed more than double the time). Typos: 
    1. Section III.A Safe optimization under constraints. There is redundancy in the title of the subsection as safety here is defined to be constraint satisfaction! 

    2. There is a typo in V.B (results), “While the optimum found by GoOSE is slightly lower than that of GoOSE”, I think this is meant to be While the optimum found by GoOSE is slightly lower than that of RAGoOSE. 


